GenePlan: Evolving Better Generalized PDDL Plans using Large Language Models

We present GenePlan (GENeralized Evolutionary Planner), a novel framework that leverages large language model (LLM) assisted evolutionary algorithms to generate domain-dependent generalized planners for classical planning tasks described in PDDL. By casting generalized planning as an optimization problem, GenePlan iteratively evolves interpretable Python planners that minimize plan length across diverse problem instances. In empirical evaluation across six existing benchmark domains and two new domains, GenePlan achieved an average SAT score of 0.91, closely matching the performance of the state-of-the-art planners (SAT score 0.93), and significantly outperforming other LLM-based baselines such as chain-of-thought (CoT) prompting (average SAT score 0.64). The generated planners solve new instances rapidly (average 0.49 seconds per task) and at low cost (average $1.82 per domain using GPT-4o).

==> blocksworld_optimized.txt <==
def get_plan(objects, init, goal):
    """
    Description of heuristic.

    This heuristic combines elements of dynamic goal prioritization and efficient action selection.
    It focuses on maximizing goal achievement with each action while minimizing redundant steps.
    By incorporating aspects of greedy strategies and considering future potential for goal satisfaction,
    it creates a more streamlined planning process. The heuristic prioritizes actions that fulfill immediate
    goals and enable future actions, reducing plan length effectively.
    """
    # Helper function to check if an action is applicable
    def is_applicable(preconditions, state):
        return preconditions.issubset(state)

    # Helper function to apply an action's effects to the current state
    def apply_action(action, state):
        new_state = set(state)  # Make a copy to avoid state mutation
        new_state.difference_update(action['negative_effects'])
        new_state.update(action['effects'])
        return new_state

    # Operators with preconditions, effects, and negative effects
    operators = {
        'pickup': {
            'precondition': {('clear', '?ob'), ('on-table', '?ob'), ('arm-empty')},
            'effects': {('holding', '?ob')},
            'negative_effects': {('clear', '?ob'), ('on-table', '?ob'), ('arm-empty')},
        },
        'putdown': {
            'precondition': {('holding', '?ob')},
            'effects': {('clear', '?ob'), ('arm-empty'), ('on-table', '?ob')},
            'negative_effects': {('holding', '?ob')},
        },
        'stack': {
            'precondition': {('clear', '?underob'), ('holding', '?ob')},
            'effects': {('arm-empty'), ('clear', '?ob'), ('on', '?ob', '?underob')},
            'negative_effects': {('clear', '?underob'), ('holding', '?ob')},
        },
        'unstack': {
            'precondition': {('on', '?ob', '?underob'), ('clear', '?ob'), ('arm-empty')},
            'effects': {('holding', '?ob'), ('clear', '?underob')},
            'negative_effects': {('on', '?ob', '?underob'), ('clear', '?ob'), ('arm-empty')},
        }
    }

    current_state = set(init)
    plan = []

    while not goal.issubset(current_state):
        applicable_actions = []

        # Generate applicable actions by substituting objects
        for action_name, action in operators.items():
            for ob in objects:
                for underob in objects if action_name in ['stack', 'unstack'] else [None]:
                    if ob != underob or not underob:
                        # Substitute objects into action parameters
                        substituted_pre = {tuple(p if p not in ['?ob', '?underob'] else (ob if p == '?ob' else underob) for p in pre) for pre in action['precondition']}
                        substituted_eff = {tuple(e if e not in ['?ob', '?underob'] else (ob if e == '?ob' else underob) for e in action['effects']) for e in action['effects']}
                        substituted_neg = {tuple(n if n not in ['?ob', '?underob'] else (ob if n == '?ob' else underob) for n in action['negative_effects']) for n in action['negative_effects']}

                        # Check if action is applicable in the current state
                        if is_applicable(substituted_pre, current_state):
                            applicable_actions.append({
                                'name': f'({action_name} {ob} {underob})' if underob else f'({action_name} {ob})',
                                'precondition': substituted_pre,
                                'effects': substituted_eff,
                                'negative_effects': substituted_neg
                            })

        best_action = None
        max_goals_achieved = -1

        # Evaluate each applicable action to find the one that maximizes goal achievement
        for action in applicable_actions:
            new_state = apply_action(action, current_state)
            goals_achieved = len(goal.intersection(new_state))
            future_potential = sum(len(apply_action(a, new_state).intersection(goal)) for a in applicable_actions if is_applicable(a['precondition'], new_state))
            net_gain = goals_achieved + future_potential
            if net_gain > max_goals_achieved:
                best_action = action
                max_goals_achieved = net_gain

        # If no action can be applied, terminate with failure
        if not best_action:
            return []

        # Apply the selected action to the current state
        current_state = apply_action(best_action, current_state)
        plan.append(best_action['name'])

    return plan

==> prompt_template.txt <==
You have access to the following PDDL domain:

@@domain@@

Your goal is to implement a method called get_plan in Python that solves problem instances for this domain with the fewest possible actions. The method should be of the form:

def get_plan(objects, init, goal):
    """
    Description of heuristic.
    """
    Your code here
    return plan
where
- `objects` is a @@typing@@.
- `init` is a set of ground atoms represented as tuples of predicate names and 1 or more arguments (e.g., ('predicate-foo', 'object-bar', ...))
- `goal` is also a set of ground atoms represented in the same way
- `plan` is a list of actions, where each action is a ground operator represented as a string (e.g., '(operator-baz object-qux ...)')

I will now provide you with some example methods. Below each method you will be provided with a system message telling you whether the code worked or not. This will be either:

System: The code did not work. Error: {planner.error}.
System: The code failed to solve some problems. Error: {planner.plan_failure_error}. Score {planner.score}
System: The code worked. Score: {planner.score}.

The score is the average plan length across all test problems (lower is better). Here are the examples:

@@examples@@

EVOLUTIONARY OPTIMIZATION INSTRUCTIONS:

Given these examples, your task is to use evolutionary optimization to generate a better heuristic:
- Perform crossover: Combine the best algorithmic components from each method. Merge these segments in a way that preserves their functionality.
- Apply mutations: Introduce strategic modifications such as efficiency improvements, novel heuristic calculations, redundant action elimination, or alternative goal prioritization.
- Optimize for fitness: Optimize to minimize the average plan length (score). Consider both solution quality and computational efficiency.

Add brief in-line comments for key evolutionary decisions. Think of this as an iterative process building on previous insights. Use the system messages to guide your approach - correct errors in failed code and improve upon working solutions.

==> sokoban_optimized.txt <==
def get_plan(objects, init, goal):
    """
    Heuristic Description:
    This evolved heuristic combines elements from prior attempts, focusing on efficient state management and goal-directed
    prioritization. It enhances action selection through improved state difference computation and strategic action sequencing.
    The heuristic aims to minimize unnecessary moves by ensuring actions are only applied when they contribute to achieving goals.

    The heuristic works by:
    - Mapping player and stone positions.
    - Generating actions based on clear paths and movement directions.
    - Prioritizing actions that directly achieve or facilitate achieving goals.
    - Iteratively applying the most promising actions while ensuring state progression towards goals.
    """
    
    plan = []
    achieved = set(init)

    # Mapping for object types
    obj_types = {obj[0]: obj[1] for obj in objects}

    def applicable_actions(state):
        # Generate possible actions based on the current state
        actions = []
        player_loc = next(t[2] for t in state if t[0] == 'at' and obj_types[t[1]] == 'player')
        stone_locs = {t[1]: t[2] for t in state if t[0] == 'at' and obj_types[t[1]] == 'stone'}

        # Check move possibilities for each stone
        for stone, loc in stone_locs.items():
            for move in state:
                if move[0] == 'MOVE-DIR' and move[1] == player_loc and move[2] == loc:
                    for move_stone in state:
                        if move_stone[0] == 'MOVE-DIR' and move_stone[1] == loc and ('clear', move_stone[2]) in state:
                            if ('IS-GOAL', move_stone[2]) in state:
                                actions.append(('push-to-goal', player_loc, stone, loc, move_stone[2], move_stone[3]))
                            elif ('IS-NONGOAL', move_stone[2]) in state:
                                actions.append(('push-to-nongoal', player_loc, stone, loc, move_stone[2], move_stone[3]))
        
        # Add move actions for player positioning
        for move in state:
            if move[0] == 'MOVE-DIR' and move[1] == player_loc and ('clear', move[2]) in state:
                actions.append(('move', player_loc, move[2], move[3]))

        return actions

    def apply_action(action, state):
        # Efficiently apply action to the state
        if action[0] == 'move':
            return state.difference({('at', 'player', action[1]), ('clear', action[2])}).union({('at', 'player', action[2]), ('clear', action[1])})
        elif action[0] in ['push-to-goal', 'push-to-nongoal']:
            new_state = state.difference({
                ('at', 'player', action[1]), ('at', action[2], action[3]), ('clear', action[4])
            }).union({
                ('at', 'player', action[2]), ('at', action[3], action[4]), ('clear', action[1])
            })
            if action[0] == 'push-to-goal':
                new_state = new_state.union({('at-goal', action[3])})
            else:
                new_state = new_state.difference({('at-goal', action[3])})
            return new_state

    def is_goal_achieved(state, goal):
        # Verify if all goals are achieved
        return all(g in state for g in goal)

    while not is_goal_achieved(achieved, goal):
        actions = applicable_actions(achieved)
        if not actions:
            break  # No further actions possible, exit loop

        # Choose the action that maximizes goal achievement
        best_action = None
        max_achieved_goals = 0
        for action in actions:
            new_state = apply_action(action, achieved)
            achieved_goals = len([g for g in goal if g in new_state])
            if achieved_goals > max_achieved_goals:
                max_achieved_goals = achieved_goals
                best_action = action
        
        if best_action:
            plan.append(best_action)
            achieved = apply_action(best_action, achieved)

    return ['({} {} {} {} {})'.format(a[0], a[1], a[2], a[3], a[4]) for a in plan if len(a) == 5] + \
           ['({} {} {} {} {} {})'.format(a[0], a[1], a[2], a[3], a[4], a[5]) for a in plan if len(a) == 6]

==> trading_initial.txt <==
def get_plan(objects, init, goal):
    """
    Heuristic Description:
    The heuristic employed in this function systematically utilizes the deterministic nature
    of the domain and the connectivity between locations to efficiently transfer resources
    from their initial holders to the inventories that require them, without requiring search.
    By focusing on direct movements and resource exchanges, the strategy ensures that each
    resource is deposited into its corresponding inventory as specified in the goal. This approach
    is useful because it leverages predictable actions and direct routes, minimizing complexity
    and computation time in achieving the goal state.

    The function:
    1. Identifies all resources that need to be deposited and their current carriers.
    2. Directly moves carriers to the location of the required inventory.
    3. Facilitates resource exchanges if needed, ensuring correct allocation.
    4. Deposits resources into their inventories upon arrival.
    """
    # Extract information from the initial state
    location_of = {obj[0]: None for obj in objects if obj[1] in ['person', 'resource', 'inventory']}
    carrying = {person: [] for person, obj_type in objects if obj_type == 'person'}
    required = {}
    contains_inventory = {}
    connected = set()

    for atom in init:
        predicate, *args = atom
        if predicate == 'located':
            person, location = args
            location_of[person] = location
        elif predicate == 'carrying':
            person, resource = args
            carrying[person].append(resource)
        elif predicate == 'required':
            resource, inventory = args
            if inventory not in required:
                required[inventory] = []
            required[inventory].append(resource)
        elif predicate == 'containsinventory':
            inventory, location = args
            contains_inventory[inventory] = location
        elif predicate == 'connected':
            location1, location2 = args
            connected.add((location1, location2))

    # Define a helper function to find a path between locations
    def find_path(start, end, visited=None):
        if visited is None:
            visited = set()
        if start == end:
            return [start]
        visited.add(start)
        for loc1, loc2 in connected:
            if loc1 == start and loc2 not in visited:
                path = find_path(loc2, end, visited)
                if path:
                    return [start] + path
        return None

    plan = []

    # For each inventory, deposit the required resources
    for inventory, resources in required.items():
        destination = contains_inventory[inventory]
        for resource in resources:
            # Find the person carrying the resource
            carrier = next(person for person, carried_resources in carrying.items() if resource in carried_resources)
            current_location = location_of[carrier]

            # Move the carrier to the destination location
            path = find_path(current_location, destination)
            for i in range(len(path) - 1):
                plan.append(f'(move {carrier} {path[i]} {path[i + 1]})')
                location_of[carrier] = path[i + 1]

            # Deposit the resource into the inventory
            plan.append(f'(deposit {carrier} {resource} {destination} {inventory})')
            carrying[carrier].remove(resource)

    return plan

==> trading_optimized.txt <==
def get_plan(objects, init, goal):
    """
    Heuristic Description:
    This evolved heuristic leverages the core strengths from previous solutions while introducing 
    optimizations in resource allocation and pathfinding. It focuses on minimizing actions by 
    strategically planning resource deposits and movements, using advanced pathfinding methods 
    to ensure efficiency. The heuristic aims to reduce plan length by prioritizing direct deposits 
    and minimizing redundant moves.

    The function:
    1. Tracks and maps the locations of resources, carriers, and inventories effectively.
    2. Utilizes bidirectional BFS with enhancements for pathfinding accuracy and speed.
    3. Ensures minimal actions by optimizing resource carrier selection and movement.
    """

    # State management for objects
    location_of = {obj[0]: None for obj in objects if obj[1] in ['person', 'resource', 'inventory']}
    carrying = {person: [] for person, obj_type in objects if obj_type == 'person'}
    required = {}
    contains_inventory = {}
    connected = set()

    # Parse initial state to construct state mappings
    for atom in init:
        predicate, *args = atom
        if predicate == 'located':
            person, location = args
            location_of[person] = location
        elif predicate == 'carrying':
            person, resource = args
            carrying[person].append(resource)
        elif predicate == 'required':
            resource, inventory = args
            if inventory not in required:
                required[inventory] = []
            required[inventory].append(resource)
        elif predicate == 'containsinventory':
            inventory, location = args
            contains_inventory[inventory] = location
        elif predicate == 'connected':
            location1, location2 = args
            connected.add((location1, location2))
            connected.add((location2, location1))  # Bidirectional connectivity

    # Enhanced BFS for pathfinding with early exit on goal reach
    def find_shortest_path(start, end):
        if start == end:
            return [start]
        queue = [(start, [start])]
        visited = set()
        while queue:
            current, path = queue.pop(0)
            if current == end:
                return path
            if current not in visited:
                visited.add(current)
                for loc1, loc2 in connected:
                    if loc1 == current and loc2 not in visited:
                        queue.append((loc2, path + [loc2]))
        return None

    plan = []

    # Directly deposit resources into inventories, focusing on minimal moves
    for inventory, resources in required.items():
        destination = contains_inventory[inventory]
        for resource in resources:
            # Find carrier efficiently
            carrier = next(person for person, carried_resources in carrying.items() if resource in carried_resources)
            current_location = location_of[carrier]

            # Use pathfinding to move carrier directly to destination
            path = find_shortest_path(current_location, destination)
            if path:  # Validate path existence
                for i in range(len(path) - 1):
                    # Append move actions
                    plan.append(f'(move {carrier} {path[i]} {path[i + 1]})')
                    location_of[carrier] = path[i + 1]

                # Deposit resource into inventory
                plan.append(f'(deposit {carrier} {resource} {destination} {inventory})')
                carrying[carrier].remove(resource)

    return plan

==> trapnewspapers_initial.txt <==
def get_plan(objects, init, goal):
    """
    A simple strategy for solving all problems in this domain without using search is to perform the following steps sequentially:

    Start at the home base (ishomebase).
    Pick up a newspaper (using the pick-up action).
    Move to a safe location that wants a newspaper (using the move action).
    Deliver the newspaper to the location (using the deliver action).
    Repeat steps 2-4 until all locations that want a newspaper are satisfied.
    The goal is achieved when all locations that initially wanted a newspaper are satisfied.

    This strategy works because the domain only consists of safe locations that want newspapers, and the actions are deterministic. By following this straightforward plan, the newspaper delivery problem can be solved without the need for complex search algorithms.
    """
    locs = [obj[0] for obj in objects if obj[1] == "loc"]
    papers = [obj[0] for obj in objects if obj[1] == "paper"]
    home_base = next(loc for loc in locs if ("ishomebase", loc) in init)
    safe_locs = [loc for loc in locs if ("safe", loc) in init]
    wants_paper = [loc for loc in locs if ("wantspaper", loc) in init]
    plan = []
    for loc in wants_paper:
        if loc in safe_locs:
            # Pick up a newspaper at the home base
            paper = papers.pop()
            plan.append(f"(pick-up {paper} {home_base})")
            # Move to the safe location that wants a newspaper
            plan.append(f"(move {home_base} {loc})")
            # Deliver the newspaper to the location
            plan.append(f"(deliver {paper} {loc})")
            # Move back to the home base
            plan.append(f"(move {loc} {home_base})")
    return plan

==> trapnewspapers_optimized.txt <==
def get_plan(objects, init, goal):
    """
    This heuristic follows a plan similar to Example 1 but introduces optimizations. The plan minimizes redundant actions by ensuring that each location that wants a paper is only visited once. It prioritizes moving directly to unsatisfied locations that want a paper, instead of returning to the home base after each delivery. This reduces unnecessary moves and leverages the fact that actions are deterministic and locations are safe.
    """
    locs = [obj[0] for obj in objects if obj[1] == "loc"]
    papers = [obj[0] for obj in objects if obj[1] == "paper"]
    home_base = next(loc for loc in locs if ("ishomebase", loc) in init)
    safe_locs = [loc for loc in locs if ("safe", loc) in init]
    wants_paper = [loc for loc in locs if ("wantspaper", loc) in init]
    plan = []

    # Pick up all available papers at the home base before starting deliveries
    for paper in papers:
        plan.append(f"(pick-up {paper} {home_base})")

    # Deliver papers to all safe locations that want a newspaper
    current_loc = home_base
    for loc in wants_paper:
        if loc in safe_locs:
            # Move directly to the location from the current location
            if current_loc != loc:
                plan.append(f"(move {current_loc} {loc})")
            # Deliver the newspaper to the location
            paper = papers.pop(0)
            plan.append(f"(deliver {paper} {loc})")
            # Update the current location
            current_loc = loc

    return plan
